Dr-CiK: A Benchmark testing Deep Research for Context-Aided Forecasting

Time series forecasting in real-world settings often depends not only on historical observations, but also on external context that must be actively discovered from noisy, heterogeneous information sources. Yet existing context-aided forecasting benchmarks typically assume that the supporting context is already provided, leaving open whether agents can identify it on their own. Therefore, we introduce Dr-CiK, a benchmark for evaluating whether agents can retrieve forecasting-relevant supporting context from a document corpus, filter out distractors, distill the retrieved context into forecast-useful evidence, and generate forecasts supported by that evidence. Through context ablations and evaluations of state-of-the-art deep research and forecasting methods paired together, we show that high-quality context substantially improves forecasting performance in Dr-CiK. However, existing DR methods recover limited ground-truth supporting evidence, are frequently misled by distractors, and can cause forecasters to perform worse with retrieved context than without context. Our results motivate research on agents that search for the right context to predict the future.

==> Prompts/coding_agent_audit.txt <==
You are auditing the final exported benchmark supporting documents before forecasting.

Goal:
Find supporting documents that contain likely invalid, leaked, over-specific, or internally inconsistent numeric claims, and prepare a human-reviewable correction plan. Do not modify files unless explicitly asked later.

Scope:
- Inspect the exported benchmark tasks and documents under:
  env_generation/exports/final_v1/reasoning_hops_4/public
- Focus on supporting documents, not distractors.
- Check all tasks, not only a sample.
- Do not use model forecasting results or downstream performance to decide whether a document is valid.

What to Look For:
1. Leakage: documents that reveal exact future target values, exact forecast trajectories, deterministic equations, or formulas that trivially determine the target.
2. Scale inconsistency: numeric claims that conflict with the actual observed history, future values, task metadata, or unit scale.
3. Impossible or implausible values: wrong baselines, wrong units, impossible timestamps, inconsistent rates, or trend magnitudes that are materially incompatible with the time series.
4. Over-specificity: semantically valid documents whose numeric details are too precise, wrong, or unnecessary for the intended event.
5. Context risks: supporting documents that could mislead a forecaster or give a DR agent an invalid shortcut.

Important distinction:
- Do not flag a document merely because it discusses a future event or qualitative future direction. Supporting documents are allowed to contain forecast-relevant context.
- Flag it when it gives exact target values, target-window trajectories, deterministic formulas, or numeric claims that are materially inconsistent with the realized time-series scale.
- Be pragmatic: do not over-police harmless qualitative claims. Flag only issues that could materially affect forecasting or benchmark validity.

Audit Method:
For each task:
- Read the task context, `series.history_timestamps`, `series.history_values`, `series.future_timestamps`, `series.future_values`, ROI if available, and all supporting documents.
- Do not rely only on the natural-language context; compare document claims against the actual time-series values.
- If a document mentions specific values, rates, baselines, formulas, timestamps, or expected future behavior, normalize units where needed and verify consistency with the observed history/future value scale.
- Check whether the document leaks exact future target values or makes the forecast mechanically recoverable.
- Flag a major issue when a supporting document gives absolute target values, ranges, baselines, or formulas that are materially outside the realized time-series scale or imply a different forecast trajectory, even if the document is semantically aligned with the task context.
- Flag a minor issue when the document is semantically valid but includes unnecessary numeric precision that should be softened to qualitative wording.

Severity:
Use one of:
- Major: likely affects benchmark validity, leaks target values, gives deterministic forecast information, or conflicts materially with the time-series scale.
- Minor: wording is over-specific or slightly risky, but the intended event remains valid and the issue is unlikely to change results substantially.
- Needs human judgment: ambiguous cases where the document may be valid, but the numeric claim should be reviewed.

Output Requirements:
Produce a concise human-review report. For each flagged task, include:
- benchmark_id
- source task id if available
- severity
- problematic supporting document IDs
- short description of the issue
- why it is a real problem
- minimal recommended edit
- whether forecasting/deep-research results should be rerun after the edit

Correction Style:
Recommend minimal edits only. Prefer converting bad numeric claims into qualitative descriptions while preserving the intended event semantics.
Examples:
- Replace exact future values with "stable post-update baseline"
- Replace exact slope/formula with "steady linear deceleration"
- Replace incorrect baseline percentages with "normal operating baseline"
- Remove deterministic equations or target-window forecasts
- Replace overly precise timestamps with coarse event timing if exact timing is unnecessary

Do Not:
- Do not rewrite unrelated documents.
- Do not change time series values.
- Do not change task metadata.
- Do not change distractors unless they are mislabeled as supporting.
- Do not make large stylistic rewrites.
- Do not silently patch files.
- Do not optimize based on model performance.
- Do not use forecasting results to decide whether a document is valid.

Verification / Rerun Guidance:
After proposing fixes, identify which downstream artifacts would need rerun:
- forecasting runs for affected task/context modes
- deep research caches if supporting documents were already used
- review-server-visible cached contexts if applicable
- any exported benchmark bundle or metadata index containing the edited documents

Final Deliverable:
A structured list of flagged tasks and minimal fixes, ready for human approval before any file changes.
If no issues are found, report that explicitly and briefly describe the checks performed.

==> Prompts/difficulty_domain_knowledge.txt <==
You are an expert evaluator of causal reasoning chains. Your task is to classify each step of a causal chain as General or Specialist, based on whether the causal edge -- the link between a trigger and its downstream effect -- can be traversed without domain-specific knowledge.

Definitions:
  General: the causal step can be traversed using common sense or broad world knowledge. No specialized expertise is required. Examples: heat causes increased air conditioning use; a public holiday reduces industrial activity.
  Specialist: the causal step requires domain-specific knowledge not available to a general audience, such as use of specialized lingo without definition. Examples: a specific industrial process shutdown reducing baseline grid load; a policy change in time-of-use pricing shifting demand timing; an infrastructure configuration affecting transmission capacity; talking of turbidity without saying it's an optical property.

Classify at the level of the individual causal edge -- each link between trigger and effect must be classified independently, regardless of how easy the surrounding steps are.

Output only valid JSON, no explanation.


==> Prompts/difficulty_explicitness.txt <==
You are an expert evaluator of causal reasoning chains. Your task is to classify each step of a causal chain by its explicitness -- how clearly and centrally the relevant information is signaled within the step text. Explicitness combines three sub-components: the explicitness of the causal link, the salience of the trigger within the text, and the scope alignment between the step and the forecasting target (the quantity of interest).

Levels:
  Explicit: the step explicitly names the quantity of interest, directly states the trigger and its effect (including quantification where relevant), and the trigger is the main subject. No inference required.
  Implied: the step mentions the trigger but not its effect on the quantity of interest, or the connection is stated qualitatively without quantification. The trigger may be a secondary mention. Scope may require minor extrapolation (e.g. different location, same region).
  Implicit: the step describes a condition or event with no explicit connection to the quantity of interest. The link must be constructed through reasoning or inference. The trigger is peripheral or embedded in unrelated content. Scope requires meaningful extrapolation or transfer across geography, population, or context.

Output only valid JSON, no explanation.


==> Prompts/difficulty_temporal_complexity.txt <==
You are an expert evaluator of causal reasoning chains. Your task is to classify each step of a causal chain by its temporal complexity -- the richness of temporal reasoning required to infer the quantitative effect of that causal step on the time series.

Temporal complexity has two independent sub-components:
  1. Delay and duration of the causal effect
  2. Periodicity: one-off event vs. recurring or compounding pattern

Levels:
  Straightforward: immediate effect, short and bounded duration, one-off event whose effect interval is easy to identify.
  Predictable: delayed effect (days to weeks), moderately variable duration, recurring but regular and predictable pattern (e.g. seasonal, weekly).
  Variable: long lag or cumulative, non-linear effect that unfolds over an extended trajectory, irregular or compounding recurrences that are hard to disentangle.

Output only valid JSON, no explanation.


==> Prompts/judge_distractor_documents.txt <==
Task ID: ```{task_id}```

Real Context:
```{context}```

Distractor Type:
```{distractor_type}```

Distractor Documents To Validate:
```{distractor_documents}```

You are validating whether this distractor set for the given distractor type is good enough for downstream use.

Important principle:
- Judge the distractor documents for this distractor type as a set.
- The goal is NOT perfection, but usability.
- Minor stylistic issues are acceptable if the distractor still works as a realistic, distinguishable, and relevant distractor.

Validation criteria:
1. Realism:
   - The distractor should feel like a plausible real-world artifact.
   - Source type, metadata, tone, and presentation should be realistic.

2. Distinguishability:
   - The distractor should remain distinguishable from the real context.
   - If it effectively restates or supports the real context, it is invalid.

3. Relevance:
   - The distractor should stay meaningfully related to the same task setting, entity, or scenario.
   - Completely unrelated distractors are not useful.

4. Type consistency:
   - The distractor should match the intended distractor type.
   - The content should reflect the stated distractor type rather than drifting into a different distractor pattern.

Type-specific rules:
{distractor_type_specific_rules}

Judgment rules:

- "correct":
  - All 4 validation criteria are satisfied.
  - Minor stylistic issues are allowed if the distractor remains realistic, distinguishable, relevant, and type-consistent.

- "needs_correction":
  - At least one major issue exists, including but not limited to:
    - unrealistic source or presentation,
    - distractor content that is not distinguishable from the real context,
    - distractor content that is not meaningfully relevant,
    - distractor content that does not match the intended distractor type.

- "uncertain":
  - The case is borderline and it is unclear whether the distractor is sufficiently distinguishable or type-consistent.
  - Use this sparingly; prefer "correct" if the distractor is usable.

Severity guidelines:
- major: Affects realism, distinguishability, relevance, or distractor-type consistency.
- minor: Stylistic, formatting, or low-impact presentation issue.

Output formatting rules:
- When referring to a specific distractor document, always use the provided `id` field exactly as given, such as `Distractor Document 01`.
- Do not invent shorthand forms like `Doc 01`, `01/02`, or other alternative labels.
- If a finding concerns multiple documents, list each exact document id explicitly, for example `Distractor Document 01; Distractor Document 02`.
- Keep the same exact document ids in `target_id`, `reason`, and `evidence` whenever a finding is tied to specific documents.

Return valid JSON only with this schema, no other text:
{
  "judge": "correct | needs_correction | uncertain",
  "confidence": "high | medium | low",
  "summary": "short overall judgment",
  "issue_types": ["snake_case_issue_type"],
  "findings": [
    {
      "severity": "major | minor",
      "issue_type": "snake_case_issue_type",
      "target_id": "exact provided document id such as Distractor Document 01, or a precise collective label such as distractor_type, realism, relevance, or distinguishability",
      "reason": "short reason",
      "evidence": "short text span or explanation from the real context or distractor docs"
    }
  ],
  "correction_hint": "note for a human editor"
}


==> Prompts/judge_entity_extraction.txt <==
Task ID: ```{task_id}```

Original Task Context:
```{context}```

Primary Entity Extraction Slice For This Task:
```{entity_extraction}```

Note:
- Each item in `primary_entities` is already restricted to the current task only.
- `time_series_variable_for_this_task` should list the variable(s) aligned to this exact task.
- Parent entities and contain relations are intentionally omitted from this validation step and are reviewed separately.

You are validating whether the primary-entity extraction for this single task is correct enough for downstream use.

Validation criteria:
1. There should be exactly one primary entity for this task.
2. The primary entity should be the object directly associated with the task's time-series variable.
3. The extracted primary entity should be a general entity category, not an overly specific named instance or modifier-heavy variant.
4. `time_series_variable_for_this_task` should be present and correct for this task.
5. The slice should not include duplicate or irrelevant primary-entity candidates, and it should not miss a clearly necessary primary entity.

Return valid JSON only with this schema:
{
  "judge": "correct | needs_correction | uncertain",
  "confidence": "high | medium | low",
  "summary": "short overall judgment",
  "issue_types": ["snake_case_issue_type"],
  "findings": [
    {
      "severity": "major | minor",
      "issue_type": "snake_case_issue_type",
      "target_id": "entity name, relation, or coverage",
      "reason": "short reason",
      "evidence": "short text span or explanation from the task context"
    }
  ],
  "correction_hint": "short note for a human editor"
}

Rules:
- If the slice is good enough for downstream use, set `judge` to `correct`.
- Use `needs_correction` when there is a clear problem.
- Use `uncertain` when the context is ambiguous or the extraction may be acceptable but you are not confident.
- Keep `summary`, `reason`, `evidence`, and `correction_hint` concise.
- If there are no issues, return an empty list for `findings` and `issue_types`.
- Do not rewrite the extraction. Only validate it.


==> Prompts/judge_gt_evidence.txt <==
Task ID: ```{task_id}```

Original Context:
```{context}```

Ground Truth Evidences (events) Extraction Result:
```{gt_evidence_extraction}```

You are validating whether the ground-truth evidence extraction result for this single task is correct enough for downstream use.

Important principle:
- The goal is NOT perfection, but usability.
- Minor differences in phrasing, granularity, or grouping that do NOT affect meaning or causal interpretation should NOT be treated as errors.

Validation criteria:
1. Coverage:
   - All meaningful information and details from the context should be represented.
   - Minor omissions of low-importance details are acceptable if they do not affect understanding.

2. Event quality:
   - Events should be semantically complete and self-contained.
   - Slight differences in how events are grouped or phrased are acceptable if meaning is preserved.
   - Do NOT flag alternative but reasonable segmentations as errors.

3. Non-duplication:
   - Events should not unnecessarily repeat the same information.
   - Partial overlap is acceptable if it improves clarity.

4. Causal edges:
   - Causal relationships must be directly supported by the context.
   - Implicit but clear causal relations are acceptable.
   - Do NOT penalize missing weak or ambiguous causal links.
   - causal edges can be empty if the text contains no explicit causal relationships.

5. Background event (E1):
   - Should mainly contain non-causal or contextual information.
   - Minor misplacement of information into or out of E1 is acceptable if it does not affect causal structure.

6. Time fields:
   - Should match the context when explicitly available or inferable.
   - Missing or null timestamps are acceptable if not clearly stated or inferable.

7. Causal context alignment:
   - The `causal_context` list must correspond one-to-one with the `causal_graph`, and both lists must have the same length.

8. Constraints:
   Constraints over the time series variable should be treated as a SEPARATE event and should be self-contained; constraints refer to limits, or requirements imposed on the variable over time.

9. Consistency:
   The extracted events, causal_graph, and causal_context should be consistent, semantically aligned with one another, and should together preserve the overall meaning of the original context.
   

Judgment rules:

- "correct":
  - All 9 validation criteria are satisfied. (otherwise should be "needs_correction" or "uncertain")
  - Minor issues (stylistic differences, alternative valid segmentations, or low-impact omissions) are allowed as long as they do NOT affect:
    - semantic correctness
    - causal validity
    - overall usability for downstream tasks
  - No major issues are present.

- "needs_correction":
  - At least one major issue exists in any of the 9 validation criteria, including but not limited to:
    - missing key information that affects understanding (coverage)
    - incorrect, unsupported, or misleading causal relationships
    - inconsistent or misaligned events, causal_graph, and causal_context
    - if constraints are present, they should be correctly extracted as a separate event; if this is not the case, it is a major issue.
    - violations that break semantic correctness or usability

- "uncertain":
  - The case is borderline, where:
    - multiple interpretations are plausible, AND
    - it is unclear whether the differences impact downstream usability
  - Use this sparingly; prefer "correct" if the extraction is usable.

Additional integrated guidelines:
- Do NOT penalize alternative but reasonable event segmentation or phrasing.
- Do NOT over-flag weak or ambiguous missing causal links.
- Be strict only when issues affect meaning, correctness, or causal structure.
- The granularity of events may vary: parallel or enumerated content can be grouped into a single event as long as meaning and causal interpretation are preserved.
- It's fine to have only a single event if there is no clear causal structure or if the text is best represented that way.
- Prefer usability over perfection.

Severity guidelines:
- major: Affects correctness, meaning, or causal structure.
- minor: Stylistic, formatting, or alternative-but-valid interpretation.

Return valid JSON only with this schema, no other text:
{
  "judge": "correct | needs_correction | uncertain",
  "confidence": "high | medium | low",
  "summary": "short overall judgment",
  "issue_types": ["snake_case_issue_type"],
  "findings": [
    {
      "severity": "major | minor",
      "issue_type": "snake_case_issue_type",
      "target_id": "event id, edge, or coverage",
      "reason": "short reason",
      "evidence": "short text span or explanation from the task context"
    },
    ...
  ],
  "correction_hint": "note for a human editor"
}


==> Prompts/judge_reasoning_chain.txt <==
Original Context:
```{context}```

Expanded Output To Validate:
```{expanded_output}```

Item type:
- {item_kind}
- source ids: {source_event_ids}

Note:
- The expanded_output is either:
  - a JSON object with:
    - source_detail_inventory
    - contexts
    - relation_graph
    - detail_coverage
  - where each `relation_graph` element should carry its own `relational_context`
  - or null

You are validating whether the reasoning-chain refactoring result for this single item is correct enough for downstream use.

Important principle:
- The goal is NOT perfection, but usability.
- Minor wording differences, slight structural variation, or alternative but reasonable decompositions should NOT be treated as errors if the chain remains faithful, easy to follow, and usable downstream.

Validation criteria:
1. Valid fallback behavior:
   - Returning null is acceptable only when the original context does not support meaningful reasoning-chain refactoring.

2. Faithfulness:
   - The expanded chain may use a different form and may add reasonable intermediate reasoning steps, as long as it stays logically coherent and does not contradict or materially change the original meaning.
   - Some numbers may be rewritten in an unusual way, they are acceptable as long as they are logically equivalent and do not introduce ambiguity.
   - Before judging, enumerate each materially descriptive state/transition in the original input and verify that each one has a corresponding preserved description in the expanded output. If any descriptive occurrence is missing, merged away, or preserved only for a different transition, the output is not correct.
   - Do not omit any descriptive detail that characterizes a specific state or transition; if the original uses descriptive wording (e.g. rapid, smooth, gradual, abrupt, sustained, stable, sharp, brief, persistent, or similar) to specify how a particular change or state unfolds, that same descriptive information must be preserved for that same part of the chain, not merely approximated elsewhere.
   - For materially descriptive details, the expanded output must preserve the same number of descriptively characterized states/transitions as the original input, even if the wording is paraphrased; do not merge multiple descriptively distinct changes into a single less-specific description.
   
3. Coverage:
   - The expanded chain should preserve all important information from the original input, including important descriptive details for the corresponding parts of the chain, even if paraphrased.
   - If `source_detail_inventory` and `detail_coverage` are present, they should track source-grounded details consistently and should not label bridge-only reasoning as source-grounded preservation.

4. Local reasoning quality:
   - The chain should be easy to follow, and each adjacent step should have a clear and necessary reasoning connection.

5. No shortcut reasoning:
   - The chain should not make the final outcome too directly recoverable from the early steps, and removing an intermediate step should materially weaken the reasoning path.

6. Context quality and rewriting:
   - The contexts should be meaningfully rewritten, specific, non-trivial, and non-redundant rather than lightly edited copies of the original.

7. Equivalent reformulation:
   - Equivalent reformulations, unit conversions, or format changes are acceptable if the meaning is exactly preserved and no downstream ambiguity is introduced.

8. Overall usability:
   - The full chain should remain temporally and logically consistent with the original input, realistic enough, and usable for downstream tasks.

Judgment rules:

- "correct":
  - The chain is faithful, easy to follow, preserves the original meaning, does not drop important information, and has no major issue affecting downstream usability.

- "needs_correction":
  - At least one major issue exists, such as contradicting the original input, materially changing its meaning, dropping important information, introducing an unreasonable shortcut, or returning null when meaningful refactoring is clearly possible.
  - Reasonable elaborations or intermediate inferences by themselves are not errors.

- "uncertain":
  - The case is borderline and it is genuinely unclear whether the differences materially affect downstream usability.

Additional integrated guidelines:
- Prefer usability over perfection.
- Do not over-penalize alternative but reasonable reasoning decompositions.
- Be strict only when issues affect faithfulness, meaning preservation, reasoning-chain quality, or downstream usefulness.

Severity guidelines:
- major: Affects correctness, reasoning validity, shortcut safety, or preservation of meaning.
- minor: Stylistic, formatting, or alternative-but-valid interpretation.

Return valid JSON only with this schema, no other text:
{
  "judge": "correct | needs_correction | uncertain",
  "confidence": "high | medium | low",
  "summary": "short overall judgment",
  "issue_types": ["snake_case_issue_type"],
  "findings": [
    {
      "severity": "major | minor",
      "issue_type": "snake_case_issue_type",
      "target_id": "context id, edge, source detail, or null_decision",
      "reason": "short reason",
      "evidence": "short text span or explanation from the original context or expanded output"
    },
    ...
  ],
  "correction_hint": "note for a human editor"
}


==> Prompts/judge_supporting_documents.txt <==
Task ID: ```{task_id}```

Real Context:
```{context}```

Supporting Documents To Validate:
```{supporting_documents}```

You are validating whether the supporting documents for this single task are good enough for downstream use.

Important principle:
- Judge the supporting documents collectively.
- The goal is NOT perfection, but usability.
- Minor phrasing or formatting differences are acceptable if the documents still cover the useful details from the real context.

Validation criteria:
1. Coverage:
   - Collectively, the supporting documents should contain all useful details from the real context.
   - Minor wording differences are acceptable if meaning is preserved.
   - Small omissions are acceptable only when they do not affect understanding or downstream usefulness.

2. Source realism:
   - The supporting documents should use appropriate source types and realistic presentation styles.
   - Metadata, tone, structure, and document format should feel plausible for the claimed source.

3. Context alignment:
   - The documents should stay aligned with the real context rather than drifting to a different scenario.
   - Do not treat clearly irrelevant extra content as acceptable.
   - No conflicting information: the documents should not contain information that contradicts the real context. (wrong time period, wrong entity, wrong setting, etc.)
   - If one supporting document presents itself as a final summary, final assessment, or precise forecast sequence for the target period, it should not omit a key transition that is part of the real context's expected sequence; such omissions are major only when they make the document materially misleading rather than merely incomplete on its own.

4. Temporal consistency:
   - The supporting documents should be temporally consistent with the real context.
   - Dates, time windows, and relative time expressions should not point to a clearly different incident or period.
   - If a document describes a different date or time period while presenting it as the same immediate or current event, that is a major issue.

5. Entity consistency:
   - The supporting documents must stay consistent about the core entity or asset identity referenced by the real context.
   - If the real context refers to a specific terminal, unit, site, device, location, or named entity, the supporting documents should not switch to a different one unless the equivalence is explicitly clear.
   - Cross-document inconsistencies in terminal names, unit IDs, site names, or other core identifiers are major issues when they make the evidence set refer to different entities.

6. Collective usefulness:
   - The documents may divide information across multiple sources, but together they should still be easy to use.
   - Redundant overlap is acceptable if it improves clarity, but excessive redundancy that reduces usability is a problem.

Judgment rules:

- "correct":
  - All 4 validation criteria are satisfied.
  - Minor issues are allowed if they do NOT materially affect coverage, realism, or downstream usefulness.

- "needs_correction":
  - At least one major issue exists, including but not limited to:
    - missing useful real-context details that affect understanding,
    - inappropriate or unrealistic source types / presentation,
    - documents that drift away from the real context,
    - collectively unusable supporting coverage.
    - documents that point to a clearly different date, time window, or incident period than the real context,
    - conflicting terminal / unit / site / device / entity identifiers across supporting documents or against the real context,

- "uncertain":
  - The case is borderline and it is unclear whether the issues materially affect downstream usefulness.
  - Use this sparingly; prefer "correct" if the supporting set is usable.

Severity guidelines:
- major: Affects coverage, realism, alignment, temporal consistency, entity consistency, or downstream usefulness.
- minor: Stylistic, formatting, or low-impact presentation issue.

Output formatting rules:
- When referring to a specific supporting document, always use the provided `id` field exactly as given, such as `Supporting Document 04`.
- Do not invent shorthand forms like `Doc 04`, `04/05`, or other alternative labels.
- If a finding concerns multiple documents, list each exact document id explicitly, for example `Supporting Document 04; Supporting Document 05`.
- Keep the same exact document ids in `target_id`, `reason`, and `evidence` whenever a finding is tied to specific documents.
- For every finding, `repair_target_ids` should list the exact provided document ids that should be regenerated to fix that issue.
- Even when an issue is collective, map it to the concrete supporting document ids that should be repaired whenever possible instead of leaving it purely abstract.
- `repair_instruction` must be concrete, edit-ready, and specific enough that applying it would resolve the full issue for the listed `repair_target_ids` without guesswork.
- Across all findings, the repair instructions should collectively address all major issues in the supporting set.

Return valid JSON only with this schema, no other text:
{
  "judge": "correct | needs_correction | uncertain",
  "confidence": "high | medium | low",
  "summary": "short overall judgment",
  "findings": [
    {
      "severity": "major | minor",
      "issue_type": "snake_case_issue_type",
      "target_id": "exact provided document id such as Supporting Document 04, or a precise collective label such as collective_coverage or source_realism",
      "repair_target_ids": ["Supporting Document 04"],
      "reason": "short reason",
      "evidence": "short text span or explanation from the real context or supporting docs",
      "repair_instruction": "specific instruction that would fully resolve this issue for the listed repair_target_ids"
    }
  ],
  "correction_hint": "note for a human editor"
}


==> Prompts/time_series_distractor_item.txt <==
You are a distractor generation assistant.

Your task is to convert a time-series-based distractor specification into a realistic but misleading textual distractor context.

Input:

context:
```{context}```

time_series_mode:
```time_series_{scope}_{feature_type}```

distractor_history_description:
```{distractor_history_description}```

distractor_future_pattern:
```{distractor_future_pattern}```

Goal:
Generate 1 distractor context that:
- follows the incorrect time-series interpretation,
- is realistic and natural,
- preserves strong surface similarity with the original context, but with no specific timestamps,
- and remains misleading for solving the true forecasting task.

General requirements:
1. Your content must base only on distractor_history_description and distractor_future_pattern. The distractor must be realistic and natural, and should be expressed using ONE of the following narrative styles:

- conditioned:
  express the distractor as a conditional tendency grounded in the observed pattern  
  (e.g., "when recent values stay within a moderate range without strong upward movement, the series is unlikely to produce a sharp spike",
         "under a relatively stable local segment, short-term fluctuations typically do not escalate into sustained peaks")

- summary:
  express the distractor as a concise but slightly biased characterization of the observed history  
  (e.g., "recent values remain within a relatively narrow range with only mild variation, without a clear buildup toward a surge",
         "the series shows stable short-term fluctuations without a dominant upward or cyclical pattern")

- implication:
  express the distractor as an inferred future consequence of the observed pattern  
  (e.g., "this pattern suggests that the upcoming period will remain within the current operating range rather than exhibit a sharp spike",
         "the observed behavior points to continued moderate variation instead of a pronounced peak event")

- comparative:
  express the distractor as a relative judgment between plausible interpretations  
  (e.g., "the recent behavior appears more consistent with stable fluctuation than with a buildup toward a sharp peak",
         "the pattern is closer to a flat or weakly varying regime than to a strongly periodic or surge-driven structure")

Do not introduce specific structural assumptions that are not directly supported by the observed time series (e.g., exact peak timing, fixed number of peaks, or rigid cycle forms). Prefer weakening or reframing an existing pattern over specifying a new one.
The future description must be a natural consequence of the described time-series pattern.
**There should be a clear inferential connection between the provided characterization and the future behavior.**
The future behavior should be framed as depending exactly on the described pattern, so that it reads as the future pattern would follow if that characterization of the history is correct (e.g., phrased in a way similar to "when this specific pattern occurs, the future tends to exhibit ..." or "under this pattern, the future would show ...").
The distractor's modified history description should not be stated as a false factual replacement of the true history. Instead, it should be written as a plausible but misleading description of the observed series, such as an empirical pattern, a typical tendency, or an expected mode of behavior.
Avoid abrupt or unsupported transitions from history description to future claims.

2. It must not be obviously wrong or nonsensical.
3. In `context`, you can only use the background information, no any other details.
4. It must not allow recovery of the correct answer (scenarios described in the `context`).
5. It must remain faithful to the incorrect time-series interpretation.
6. It must contradict the true future implicitly through the wrong interpretation, not by explicitly stating it is wrong.
7. Do not restate the original future-driving claim from the context when that claim would make the distractor valid evidence for the true forecast.

High-confusability requirement:
8. However, despite this similarity, the distractor must NOT become valid evidence.

Output format:
Return a JSON object:

{
  "distractors": [
    {
      "provides": ["...", ...],
      "distractor_type": "timeseries",
      "reason": "short explanation of why this is a distractor and how it differs from the correct interpretation",
      "time_series_scope": "{scope}",
      "time_series_feature_type": "{feature_type}"
    }
  ]
}

The "provides" field should be a list of plain-text elements describing each detail the distractor content contains, without any formatting or meta instructions. The content should be directly usable as a document body without any post-processing. Do not follow the format of the Input in the "provides" content.
The "provides" part should base solely on the distractor_history_description and distractor_future_pattern and the entity information.

